From Fluent Text to Ontology-Compatible Definitions: A Quality-Control Agentic Workflow

Biomedical ontologies are structured knowledge systems that must evolve continuously to represent newly emerging knowledge, but their manual maintenance remains time-consuming and laborintensive. Textual definitions are especially costly because they must be readable to humans and compatible with controlled entities, relations, and logical constraints. Large language models (LLMs) offer a promising way to assist ontology engineering tasks, including definition generation. However, textual plausibility does not guarantee knowledge-system compatibility. A generated definition may be fluent and close to a reference definition, yet still fail to ground its implied entities or violate ontology-level constraints. Directly inserting such definitions into ontology libraries may therefore introduce entity-level hallucinations and logical inconsistencies. To address this problem, we propose two structured-knowledge incompatibility metrics, Entity Error Rate (EER) and Logical Inconsistency Rate (LIR), to quantify entity grounding and logical consistency for LLM-generated ontology definitions. We further develop an agentic quality-control (QC) workflow that treats definition generation as an iterative process rather than a direct decoding step: it generates definitions, extracts axioms, checks entity existence and logical consistency, and uses the resulting diagnostics to drive repair loops. Comprehensive experiments on Disease Ontology, Uberon Ontology, and Uberon-ConstraintStress demonstrate that EER and LIR complement conventional reference-based metrics by evaluating whether generated content can be grounded and checked inside the target ontology. The workflow effectively decreases EER while maintaining strong conventional text-generation performance. LIR further exposes sparse ontology-level logical failures that are invisible to text similarity metrics, although their repair remains limited.

==> data/main_results_long.csv <==
Dataset,Model Family,Loop Setting,avg_token_f1,avg_rougeL,BLEU-2,avg_bert_f1,avg_cosine_similarity,EER,LIR,EER Real Count,LIR Real Count
Uberon_strong_constraint,Qwen2.5-14B,"Base, no loop",0.3069030323687801,0.2462112032122809,0.1151665248885158,0.6023010252407807,0.644354288813726,0.5231243576567317,0.002155172413793103,509/973,1/464
Uberon_strong_constraint,Qwen2.5-14B,"Base, existence loop",0.3069926879468812,0.2474667334489831,0.1157520260705182,0.6019903110605372,0.6438169038714793,0.02466598150051387,0.004214963119072708,24/973,4/949
Uberon_strong_constraint,Qwen2.5-14B,"Base, all loops",0.3069926879468812,0.2474667334489831,0.1157520260705182,0.6019903110605372,0.6438169038714793,0.02466598150051387,0.003161222339304531,24/973,3/949
Uberon_strong_constraint,Qwen2.5-14B,"LoRA, no loop",0.4157285273463521,0.3787938656198028,0.2415154614016743,0.6741187174786323,0.7120298019764449,0.4028776978417266,0.005163511187607574,392/973,3/581
Uberon_strong_constraint,Qwen2.5-14B,"LoRA, existence loop",0.4098637976180087,0.3730743146896328,0.2367483014493023,0.6692362215568791,0.7073649117704682,0.0236382322713258,0.02947368421052632,23/973,28/950
Uberon_strong_constraint,Qwen2.5-14B,"LoRA, all loops",0.4098637976180087,0.3730743146896328,0.2367483014493023,0.6692362215568791,0.7073649117704682,0.0236382322713258,0.004210526315789474,23/973,4/950
Uberon_strong_constraint,Llama-3.1-8B,"Base, no loop",0.3195989358828368,0.2568233167851536,0.1166202179703416,0.6028268750415271,0.6439762983948183,0.3103802672147996,0.007451564828614009,302/973,5/671
Uberon_strong_constraint,Llama-3.1-8B,"Base, existence loop",0.3188661447662156,0.2550445699182456,0.1155975568095096,0.602954175799438,0.6441166724000826,0.02261048304213772,0.01261829652996845,22/973,12/951
Uberon_strong_constraint,Llama-3.1-8B,"Base, all loops",0.3188661447662156,0.2550445699182456,0.1155975568095096,0.602954175799438,0.6441166724000826,0.02261048304213772,0.002103049421661409,22/973,2/951
Uberon_strong_constraint,Llama-3.1-8B,"LoRA, no loop",0.4094390017876344,0.3677813944658981,0.2257261366967801,0.664114542554931,0.7018954658664032,0.2846865364850976,0.005747126436781609,277/973,4/696
Uberon_strong_constraint,Llama-3.1-8B,"LoRA, existence loop",0.4036351082841468,0.3626690025886857,0.2200103210871067,0.6573568649214567,0.6950722360868152,0.06063720452209661,0.01203501094091904,59/973,11/914
Uberon_strong_constraint,Llama-3.1-8B,"LoRA, all loops",0.4036351082841468,0.3626690025886857,0.2200103210871067,0.6573568649214567,0.6950722360868152,0.06063720452209661,0.01094091903719912,59/973,10/914
Uberon_2024,Qwen2.5-14B,"Base, no loop",0.4277468306673197,0.3526101906243423,0.20265012499752,0.6628378626580039,0.7171929627656937,0.2291666666666667,0.01351351351351351,22/96,1/74
Uberon_2024,Qwen2.5-14B,"Base, existence loop",0.4254693153069697,0.3512683908458126,0.2002403097412929,0.6641330448910594,0.7174843372777104,0.01041666666666667,0.01052631578947368,1/96,1/95
Uberon_2024,Qwen2.5-14B,"Base, all loops",0.4254693153069697,0.3512683908458126,0.2002403097412929,0.6641330448910594,0.7174843372777104,0.01041666666666667,0.01052631578947368,1/96,1/95
Uberon_2024,Qwen2.5-14B,"LoRA, no loop",0.4281503119879835,0.3739213125842032,0.2282628876003133,0.6990265517379157,0.7424421668013869,0.05208333333333334,0.01098901098901099,5/96,1/91
Uberon_2024,Qwen2.5-14B,"LoRA, existence loop",0.4308642584756443,0.3775408635111688,0.2302518941356727,0.6985784104908817,0.7420177978735106,0.0,0.02083333333333333,0/96,2/96
Uberon_2024,Qwen2.5-14B,"LoRA, all loops",0.4308642584756443,0.3775408635111688,0.2302518941356727,0.6985784104908817,0.7420177978735106,0.0,0.02083333333333333,0/96,2/96
Uberon_2024,Llama-3.1-8B,"Base, no loop",0.4089089924162623,0.3318727239361034,0.1750096704786953,0.6493149877836307,0.6981837476293246,0.1770833333333333,0.0,17/96,0/79
Uberon_2024,Llama-3.1-8B,"Base, existence loop",0.4093182147859608,0.3308134568409933,0.1764802222063185,0.6497496794909239,0.6980333309620619,0.04166666666666666,0.0,4/96,0/92
Uberon_2024,Llama-3.1-8B,"Base, all loops",0.4093182147859608,0.3308134568409933,0.1764802222063185,0.6497496794909239,0.6980333309620619,0.04166666666666666,0.0,4/96,0/92
Uberon_2024,Llama-3.1-8B,"LoRA, no loop",0.4777884768083093,0.4207324294111162,0.2492474669696012,0.6949121848641274,0.7354926547365418,0.21875,0.0,21/96,0/75
Uberon_2024,Llama-3.1-8B,"LoRA, existence loop",0.4842104266155896,0.4242663299677121,0.2570160418562527,0.7007114883357038,0.7430722305822807,0.05208333333333334,0.0,5/96,0/91
Uberon_2024,Llama-3.1-8B,"LoRA, all loops",0.4842104266155896,0.4242663299677121,0.2570160418562527,0.7007114883357038,0.7430722305822807,0.05208333333333334,0.0,5/96,0/91
Uberon_2025,Qwen2.5-14B,"Base, no loop",0.4078839951729975,0.3461512833659318,0.1902528297662473,0.6590911357530526,0.7016672497349126,0.4196428571428572,0.01538461538461539,47/112,1/65
Uberon_2025,Qwen2.5-14B,"Base, existence loop",0.400649834867215,0.3349657979271628,0.1780687549903353,0.6447857892406839,0.684929829623018,0.02678571428571428,0.009174311926605505,3/112,1/109
Uberon_2025,Qwen2.5-14B,"Base, all loops",0.400649834867215,0.3349657979271628,0.1780687549903353,0.6447857892406839,0.684929829623018,0.02678571428571428,0.009174311926605505,3/112,1/109
Uberon_2025,Qwen2.5-14B,"LoRA, no loop",0.4197245902217314,0.3660969099107874,0.2013877755159337,0.669752628675529,0.7030241151473352,0.08035714285714286,0.01941747572815534,9/112,2/103
Uberon_2025,Qwen2.5-14B,"LoRA, existence loop",0.4205849422759355,0.3667056192305908,0.2022383044718728,0.6695345672113555,0.7027517016977072,0.008928571428571428,0.01801801801801802,1/112,2/111
Uberon_2025,Qwen2.5-14B,"LoRA, all loops",0.4205849422759355,0.3667056192305908,0.2022383044718728,0.6695345672113555,0.7027517016977072,0.008928571428571428,0.0,1/112,0/111
Uberon_2025,Llama-3.1-8B,"Base, no loop",0.3927593457562276,0.3190711417719517,0.1725907309612415,0.6528848984411785,0.6905446973230157,0.3303571428571428,0.01333333333333333,37/112,1/75
Uberon_2025,Llama-3.1-8B,"Base, existence loop",0.4035049946489936,0.3224206701153306,0.1778128426327561,0.6543886310287884,0.6926450606967721,0.03571428571428571,0.009259259259259259,4/112,1/108
Uberon_2025,Llama-3.1-8B,"Base, all loops",0.4035049946489936,0.3224206701153306,0.1778128426327561,0.6543886310287884,0.6926450606967721,0.03571428571428571,0.0,4/112,0/108
Uberon_2025,Llama-3.1-8B,"LoRA, no loop",0.4361783986624972,0.3440806558427807,0.1923370964846149,0.6779032317988042,0.7124235777716551,0.3035714285714285,0.01282051282051282,34/112,1/78
Uberon_2025,Llama-3.1-8B,"LoRA, existence loop",0.4347863275525269,0.3455240214716159,0.1952632001043087,0.6748256385659,0.7089022846360292,0.08928571428571429,0.00980392156862745,10/112,1/102
Uberon_2025,Llama-3.1-8B,"LoRA, all loops",0.4347863275525269,0.3455240214716159,0.1952632001043087,0.6748256385659,0.7089022846360292,0.08928571428571429,0.00980392156862745,10/112,1/102
DO_2024,Qwen2.5-14B,"Base, no loop",0.2829782916410351,0.2222085845106727,0.1068701867889452,0.6076846083110952,0.6644362255613855,0.6702127659574468,0.0,126/188,0/62
DO_2024,Qwen2.5-14B,"Base, existence loop",0.293315843062173,0.2364699159803938,0.1177948412731294,0.6185966833157742,0.6757853157976841,0.3776595744680851,0.0,71/188,0/117
DO_2024,Qwen2.5-14B,"Base, all loops",0.293315843062173,0.2364699159803938,0.1177948412731294,0.6185966833157742,0.6757853157976841,0.3776595744680851,0.0,71/188,0/117
DO_2024,Qwen2.5-14B,"LoRA, no loop",0.588187952453702,0.579072142004189,0.3804880222861281,0.731216477903914,0.7663669988830039,0.01595744680851064,0.0,3/188,0/185
DO_2024,Qwen2.5-14B,"LoRA, existence loop",0.5881278467423888,0.5793670184148182,0.3806151605497695,0.7312185618471592,0.7664035612598379,0.0,0.0,0/188,0/188
DO_2024,Qwen2.5-14B,"LoRA, all loops",0.5881278467423888,0.5793670184148182,0.3806151605497695,0.7312185618471592,0.7664035612598379,0.0,0.0,0/188,0/188
DO_2024,Llama-3.1-8B,"Base, no loop",0.3097657980084456,0.240135998704359,0.1154450037737067,0.5933010137461602,0.6422256561035805,0.6968085106382979,0.0,131/188,0/57
DO_2024,Llama-3.1-8B,"Base, existence loop",0.3198449500667642,0.2443845547108472,0.1234956912498344,0.6081513042779679,0.6562766857603763,0.4574468085106383,0.0,86/188,0/102
DO_2024,Llama-3.1-8B,"Base, all loops",0.3198449500667642,0.2443845547108472,0.1234956912498344,0.6081513042779679,0.6562766857603763,0.4574468085106383,0.0,86/188,0/102
DO_2024,Llama-3.1-8B,"LoRA, no loop",0.5796535413593484,0.5615344976516282,0.3719706289183735,0.7245822827866737,0.7642865066832685,0.005319148936170213,0.0,1/188,0/187
DO_2024,Llama-3.1-8B,"LoRA, existence loop",0.5798209124294396,0.5615669898622009,0.3719481566770737,0.7246274608880916,0.7643689855616144,0.005319148936170213,0.0,1/188,0/187
DO_2024,Llama-3.1-8B,"LoRA, all loops",0.5798209124294396,0.5615669898622009,0.3719481566770737,0.7246274608880916,0.7643689855616144,0.005319148936170213,0.0,1/188,0/187
DO_2025,Qwen2.5-14B,"Base, no loop",0.327079916669015,0.2532317935619585,0.1425825907188147,0.6356415557911841,0.6876606255517168,0.5508474576271186,0.0,130/236,0/106
DO_2025,Qwen2.5-14B,"Base, existence loop",0.3313136439761784,0.26009369293156,0.1478078393086589,0.6363468573002492,0.6872711413997715,0.3177966101694915,0.0,75/236,0/161
DO_2025,Qwen2.5-14B,"Base, all loops",0.3313136439761784,0.26009369293156,0.1478078393086589,0.6363468573002492,0.6872711413997715,0.3177966101694915,0.0,75/236,0/161
DO_2025,Qwen2.5-14B,"LoRA, no loop",0.6062382207460314,0.6015268329187028,0.3985706119838777,0.7390927409721633,0.7714529178910337,0.0,0.0,0/236,0/236
DO_2025,Qwen2.5-14B,"LoRA, existence loop",0.6062382207460314,0.6015268329187028,0.3985706119838777,0.7390927409721633,0.7714529178910337,0.0,0.0,0/236,0/236
DO_2025,Qwen2.5-14B,"LoRA, all loops",0.6062382207460314,0.6015268329187028,0.3985706119838777,0.7390927409721633,0.7714529178910337,0.0,0.0,0/236,0/236
DO_2025,Llama-3.1-8B,"Base, no loop",0.3450067633085452,0.2569965283521351,0.138830466932435,0.6112760609741938,0.6575237098386733,0.7076271186440678,0.0,167/236,0/69
DO_2025,Llama-3.1-8B,"Base, existence loop",0.348244582698279,0.260362398733823,0.1438532236254812,0.6153192834581359,0.6594047904393431,0.4491525423728814,0.0,106/236,0/130
DO_2025,Llama-3.1-8B,"Base, all loops",0.348244582698279,0.260362398733823,0.1438532236254812,0.6153192834581359,0.6594047904393431,0.4491525423728814,0.0,106/236,0/130
DO_2025,Llama-3.1-8B,"LoRA, no loop",0.6082948421615383,0.605318148450444,0.3962851156977876,0.7268867060794668,0.7592223334615513,0.01694915254237288,0.0,4/236,0/232
DO_2025,Llama-3.1-8B,"LoRA, existence loop",0.6082948421615383,0.605318148450444,0.3962851156977876,0.7268867060794668,0.7592223334615513,0.0,0.0,0/236,0/236
DO_2025,Llama-3.1-8B,"LoRA, all loops",0.6082948421615383,0.605318148450444,0.3962851156977876,0.7268867060794668,0.7592223334615513,0.0,0.0,0/236,0/236

